The Formation Times and Building Blocks of Milky Way-mass Galaxies in the FIRE Simulations

Surveys of the Milky Way (MW) and M31 enable detailed studies of stellar populations across ages and metallicities, with the goal of reconstructing formation histories across cosmic time. These surveys motivate key questions for galactic archaeology in a cosmological context: when did the main progenitor of a MW/M31-mass galaxy form, and what were the galactic building blocks that formed it? We investigate the formation times and progenitor galaxies of MW/M31-mass galaxies using the FIRE-2 cosmological simulations, including 6 isolated MW/M31-mass galaxies and 6 galaxies in Local Group (LG)-like pairs at z = 0. We examine main progenitor "formation" based on two metrics: (1) transition from primarily ex-situ to in-situ stellar mass growth and (2) mass dominance compared to other progenitors. We find that the main progenitor of a MW/M31-mass galaxy emerged typically at z ~ 3-4 (11.6-12.2 Gyr ago), while stars in the bulge region (inner 2 kpc) at z = 0 formed primarily in a single main progenitor at z < 5 (< 12.6 Gyr ago). Compared with isolated hosts, the main progenitors of LG-like paired hosts emerged significantly earlier (\Delta z ~ 2, \Delta t ~ 1.6 Gyr), with ~ 4x higher stellar mass at all z > 4 (> 12.2 Gyr ago). This highlights the importance of environment in MW/M31-mass galaxy formation, especially at early times. Overall, about 100 galaxies with M_star > 10^5 M_sun formed a typical MW/M31-mass system. Thus, surviving satellites represent a highly incomplete census (by ~ 5x) of the progenitor population.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
